Stringent constraint on the radio signal from dark matter annihilation in dwarf spheroidal galaxies using the TGSS

Weakly Interacting Massive Particles (WIMPs) are considered to be one of the favoured dark matter candidates. Searching for any detectable signal due to the annihilation and decay of WIMPs over the entire electromagnetic spectrum has become a matter of interest for the last few decades. WIMP annihilation to Standard Model particles gives rise to a possibility of detection of this signal at low radio frequencies via synchrotron radiation. Dwarf Spheroidal Galaxies (dSphs) are expected to contain a huge amount of dark matter which makes them promising targets to search for such large scale diffuse radio emission. In this work, we present a stacking analysis of 23 dSph galaxies observed at low frequency (147.5MHz) as part of the TIFR-GMRT Sky Survey (TGSS). The non-detection of any signal from these stacking exercises put very tight constraints on the dark matter parameters. The best limit comes from the novel method of stacking after scaling the radio images of the individual dSph galaxy fields after scaling them by the respective half-light radius. The constraint on the thermally averaged cross-section is below the thermal relic cross-section value over a range of WIMP mass for reasonable choices of relevant astrophysical parameters. Such analysis using future deeper observation of individual targets as well as stacking can potentially reveal more about the WIMP dark matter properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
